Tensor Decompositions for temporal knowledge base completion

Most algorithms for representation learning and link prediction in relational data have been designed for static data. However, the data they are applied to usually evolves with time, such as friend graphs in social networks or user interactions with items in recommender systems. This is also the case for knowledge bases, which contain facts such as (US, has president, B. Obama, [2009-2017]) that are valid only at certain points in time. For the problem of link prediction under temporal constraints, i.e., answering queries such as (US, has president, ?, 2012), we propose a solution inspired by the canonical decomposition of tensors of order 4. We introduce new regularization schemes and present an extension of ComplEx (Trouillon et al., 2016) that achieves state-of-the-art performance. Additionally, we propose a new dataset for knowledge base completion constructed from Wikidata, larger than previous benchmarks by an order of magnitude, as a new reference for evaluating temporal and non-temporal link prediction methods.

==> figures/drawing.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drawing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{298.87416206bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.3605087)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drawing.pdf}}%
    \put(0.08076124,0.8682696){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{predicates}}}}%
    \put(0.06160993,0.36968878){\color[rgb]{0,0,0}\rotatebox{90.21680832}{\makebox(0,0)[lb]{\smash{subjects}}}}%
    \put(0.52332669,1.13341508){\color[rgb]{0,0,0}\rotatebox{0.54344658}{\makebox(0,0)[lb]{\smash{objects}}}}%
    \put(0,1.28245537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{
    }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{drawing.pdf}}%
    \put(0.25418078,0.26404102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{i}}}%
    \put(0.78829196,0.4942402){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{j}}}%
    \put(0.48391475,0.93067982){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{k}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{drawing.pdf}}%
    \put(0,0.02227108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{
    $\sum_{r=1}^R u^{(1)}_{r, i} \cdot u^{(2)}_{r,j} \cdot u^{(3)}_{r, k}$
    }}}%
  \end{picture}%
\endgroup%


==> figures/transformation.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'transformation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{379.02972465bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97234974)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/transformation.pdf}}%
    \put(0.02109238,0.51003661){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{relations}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/transformation.pdf}}%
    \put(0.1,0.23983891){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{which subject}}}%
    \put(0.8,0.19167097){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{which object}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/transformation.pdf}}%
    \put(0.26592914,0.75487203){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{reciprocals}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/transformation.pdf}}%
  \end{picture}%
\endgroup%

